Testing the near-far connection with FIRE simulations: inferring the stellar mass function of the proto-Local Group at z > 6 using the fossil record of present-day galaxies

The shape of the low-mass (faint) end of the galaxy stellar mass function (SMF) or ultraviolet luminosity function (UVLF) at z > 6 is an open question for understanding which galaxies primarily drove cosmic reionisation. Resolved photometry of Local Group low-mass galaxies allows us to reconstruct their star formation histories, stellar masses, and UV luminosities at early times, and this fossil record provides a powerful `near-far' technique for studying the reionisation-era SMF/UVLF, probing orders of magnitude lower in mass than direct HST/JWST observations. Using 882 low-mass (Mstar < 10^9 Msun) galaxies across 11 Milky Way- and Local Group-analogue environments from the FIRE-2 cosmological baryonic zoom-in simulations, we characterise their progenitors at z ~ 6 - 9, the mergers/disruption of those progenitors over time, and how well their present-day fossil record traces the high-redshift SMF. A present-day galaxy with Mstar ~ 10^5 Msun (10^9 Msun) had ~1 (~30) progenitors at z ~ 7, and its main progenitor comprised ~100% (~50%) of the total stellar mass of all its progenitors at z ~ 7. We show that although only ~ 15% of the early population of low-mass galaxies survives to present day, the fossil record of surviving Local Group galaxies accurately traces the low-mass slope of the SMF at z ~ 6 - 9. We find no obvious mass dependence to the mergers and accretion, and show that applying this reconstruction technique to just the low-mass galaxies at z = 0 and not the MW/M31 hosts correctly recovers the slope of the SMF down to Mstar ~ 10^4.5 Msun at z > 6. Thus, we validate the `near-far' approach as an unbiased tool for probing low-mass reionisation-era galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
